Bayesian Evidence Fusion for Capability Tracking-A Simulation Study and Historical CI Pilot

SaaS capability assessments can become stale between questionnaires, while delivery telemetry offers incomplete and correlated evidence. Continuous assessment and Bayesian delivery analysis already exist, leaving uncertainty about how biased surveys and missing observations should influence capability estimates.We implement SAAS-MATURITY-TWIN, an anchored Gaussian state model that jointly filters capability proxies and persistent survey offsets. Source covariance prevents correlated observations from being counted independently. Conditional uncertainty supports forecasting and budgeted intervention screening, with action effects estimated from randomized synthetic cohorts. Ten seeds generate forty paired worlds spanning reference observations, extensive missingness, informative missingness, and increased noise. Reference latent root mean squared error is 0.1261, compared with 0.1452 for a tuned moving average; nominal ninety percent intervals cover 90.3 percent. Improved state recovery produces only small incident forecasting differences. Adaptive conformal inference and an adapted conformal PID controller are evaluated separately for observed telemetry, where noise shifts expose calibration limitations. A licensed TravisTorrent pilot evaluates build prediction on 13 074 held out builds from 224 projects. Logistic regression achieves a Brier score of 0.1289, close to random forests. These results support reproducible methodological testing, but do not establish real organizational maturity, intervention effectiveness, or production readiness. Independent calibration and longitudinal validation remain necessary.

==> figures/data/panel01.csv <==
week,truth,mean,lower,upper
0,-0.05230245734,0.1140543908,-0.3109666565,0.5390754382
1,-0.06951881019,0.06171854845,-0.2707179659,0.3941550628
2,0.02284993728,0.004619923805,-0.2844146213,0.2936544689
3,0.01162011166,-0.01621879256,-0.2984207516,0.2659831665
4,-0.001715766017,0.04310315318,-0.2099188035,0.2961251098
5,0.05492491292,-0.05241363989,-0.2964621452,0.1916348655
6,-0.00948894252,-0.05357824116,-0.2917711854,0.1846147031
7,0.07101988879,-0.0412429901,-0.2757813698,0.1932953896
8,0.04207303863,0.09717783779,-0.1215116151,0.3158672906
9,0.1156797859,0.01170205622,-0.2104411001,0.2338452125
10,0.08383251477,0.02925995656,-0.1953379921,0.2538579052
11,0.1138415179,-0.001324787396,-0.2272549225,0.2246053477
12,0.01105685337,0.08649146621,-0.1216802642,0.2946631966
13,0.05993693463,0.01730576722,-0.1980405903,0.2326521248
14,0.02498638166,0.01540096198,-0.2287804588,0.2595823828
15,-0.04670196837,0.1012992897,-0.1369542467,0.3395528262
16,-0.08667837396,0.00902449713,-0.2015097034,0.2195586977
17,-0.08122162865,-0.01018558742,-0.2360850179,0.215713843
18,-0.07297766894,0.0241678621,-0.2025743721,0.2509100963
19,-0.03657005626,-0.02183241651,-0.2491179974,0.2054531644
20,-0.1414997224,-0.09574065296,-0.2986955337,0.1072142277
21,-0.2977576019,-0.09608057161,-0.3080269423,0.115865799
22,-0.2767199961,-0.1443391231,-0.362124855,0.07344660877
23,-0.2328661584,-0.1985091577,-0.420071133,0.0230528176
24,-0.2445826552,-0.2132821651,-0.4372561707,0.01069184045
25,-0.2722967496,-0.1459395876,-0.3714762629,0.07959708771
26,-0.2377737099,-0.1662528387,-0.3930151267,0.06050944919
27,-0.2477085313,-0.1772090257,-0.4045169394,0.05009888798
28,-0.225421507,-0.22751075,-0.4308322641,-0.02418923593
29,-0.2335925738,-0.1377333428,-0.3499159033,0.07444921771
30,-0.1205351194,-0.1480358185,-0.3661982846,0.07012664769
31,-0.1727723002,-0.1290663375,-0.3508716867,0.09273901182
32,-0.1657968729,-0.1373392065,-0.3394780837,0.06479967069
33,-0.1648390833,-0.1198638041,-0.3396355039,0.09990789575
34,-0.146442855,-0.08448498999,-0.3171630673,0.1481930873
35,-0.2166557719,-0.04777116486,-0.2898556297,0.1943133
36,-0.2425183352,-0.1231120627,-0.3344719499,0.08824782438
37,-0.2519276956,-0.132776316,-0.359301494,0.09374886198
38,-0.366982567,-0.1366219233,-0.3742276157,0.1009837692
39,-0.3595179486,-0.217647126,-0.4517785921,0.01648434017
40,-0.3191710173,-0.214257729,-0.4146824283,-0.0138330296
41,-0.2933976586,-0.3167671539,-0.527255273,-0.1062790348
42,-0.2932950692,-0.2960044828,-0.5128448,-0.0791641657
43,-0.3023531014,-0.3117054194,-0.5326581002,-0.0907527385
44,-0.3283798633,-0.3860796799,-0.579752722,-0.1924066378
45,-0.376896389,-0.3549950307,-0.5685484986,-0.1414415628
46,-0.5117554067,-0.3595930276,-0.5784126163,-0.1407734389
47,-0.6152248435,-0.3454990486,-0.5677164208,-0.1232816763
48,-0.5703411489,-0.3307540639,-0.5243579006,-0.1371502272
49,-0.5823610304,-0.4257052527,-0.6315320715,-0.2198784338
50,-0.5230735041,-0.5139312387,-0.7279521568,-0.2999103205
51,-0.5673623087,-0.5681597304,-0.7872904283,-0.3490290325
52,-0.4571964159,-0.6189686249,-0.8104645283,-0.4274727215
53,-0.4169230747,-0.625845147,-0.830290765,-0.4213995291
54,-0.2507861449,-0.5365950791,-0.7495108501,-0.3236793081
55,-0.3418089473,-0.4547989781,-0.6824413813,-0.2271565749
56,-0.3447941517,-0.4771218068,-0.7049586179,-0.2492849957
57,-0.3984952468,-0.5384148502,-0.7663855407,-0.3104441596
58,-0.4945707847,-0.5771511324,-0.8052118491,-0.3490904156
59,-0.4692087276,-0.5679649802,-0.7961074095,-0.3398225509
60,-0.6437231224,-0.4943842589,-0.6869425195,-0.3018259984
61,-0.4953151913,-0.5539753774,-0.7591163028,-0.3488344519
62,-0.4449145522,-0.5398925478,-0.7618436405,-0.3179414552
63,-0.4488100076,-0.5711854637,-0.8054459055,-0.3369250219
64,-0.4328665732,-0.4003566486,-0.5963727354,-0.2043405618
65,-0.4294868397,-0.3227499895,-0.5301531492,-0.1153468297
66,-0.4566408501,-0.3599372504,-0.574772733,-0.1451017679
67,-0.4322870128,-0.3494028231,-0.5690564283,-0.1297492179
68,-0.395862136,-0.2563620763,-0.446691516,-0.06603263648
69,-0.3927691554,-0.288793207,-0.4998999671,-0.07768644697
70,-0.4326030149,-0.3504832178,-0.5679376557,-0.1330287799
71,-0.450470513,-0.3251668282,-0.5465015099,-0.1038321465
72,-0.385338872,-0.2277403375,-0.4185397142,-0.03694096068
73,-0.4886041304,-0.2482100999,-0.4521958556,-0.04422434426
74,-0.5639641605,-0.2480473936,-0.4608654856,-0.03522930153
75,-0.6567004369,-0.1954712678,-0.414062766,0.02312023036
76,-0.6306122454,-0.3602797965,-0.5496716841,-0.1708879089
77,-0.5729473217,-0.4372912241,-0.6403522253,-0.234230223
78,-0.5439280133,-0.455256853,-0.6756972208,-0.2348164851
79,-0.6811709492,-0.4382669683,-0.6615170221,-0.2150169145
80,-0.709438178,-0.4239229813,-0.6591337937,-0.1887121689
81,-0.7685856695,-0.5458829547,-0.7785142033,-0.3132517062
82,-0.7479201986,-0.6197410277,-0.850754131,-0.3887279243
83,-0.6870770035,-0.5462180651,-0.776212868,-0.3162232621
84,-0.6921646366,-0.638449703,-0.8305235101,-0.4463758959
85,-0.5987662234,-0.6143641183,-0.826746581,-0.4019816555
86,-0.6082551287,-0.5980320645,-0.816308397,-0.3797557321
87,-0.6572842188,-0.5782937028,-0.8001574898,-0.3564299158
88,-0.7778288813,-0.6094743816,-0.8053256768,-0.4136230864
89,-0.6149535748,-0.5774952649,-0.7849765076,-0.3700140222
90,-0.5828930389,-0.5055353605,-0.7204201707,-0.2906505502
91,-0.5800820936,-0.5237925954,-0.7434774715,-0.3041077194
92,-0.6683270521,-0.5885148595,-0.7776415166,-0.3993882024
93,-0.7002613578,-0.6318020605,-0.8348657076,-0.4287384134
94,-0.6571782291,-0.5502326901,-0.7622468073,-0.338218573
95,-0.573792948,-0.583540712,-0.8013874844,-0.3656939396
96,-0.6391021209,-0.5755891021,-0.7639634192,-0.387214785
97,-0.6267817881,-0.5843679843,-0.7867600154,-0.3819759532
98,-0.7148324301,-0.5763798714,-0.7963245449,-0.3564351979
99,-0.7691920506,-0.6051645073,-0.8280915972,-0.3822374174
100,-0.8582565935,-0.6217291784,-0.8118411752,-0.4316171817
101,-0.8814584291,-0.7232510753,-0.9267912069,-0.5197109437
102,-0.8780659597,-0.8193071899,-1.031637334,-0.6069770454
103,-0.8726927831,-0.8909653157,-1.108999571,-0.6729310607


==> figures/data/panel02.csv <==
week,gap0,gap1,gap2
0,0.07389987362,0.3054131843,0.9367945244
1,nan,nan,nan
2,nan,nan,nan
3,nan,nan,nan
4,0.2045621143,0.8120141957,nan
5,nan,nan,nan
6,nan,nan,nan
7,nan,nan,nan
8,0.2877540149,0.5940805596,nan
9,nan,nan,nan
10,nan,nan,nan
11,nan,nan,nan
12,0.04126713482,nan,0.9034914128
13,nan,nan,nan
14,nan,nan,nan
15,nan,nan,nan
16,0.2992772121,0.4665954128,0.7200273707
17,nan,nan,nan
18,nan,nan,nan
19,nan,nan,nan
20,0.1717613009,0.7318229442,0.5290796235
21,nan,nan,nan
22,nan,nan,nan
23,nan,nan,nan
24,nan,0.2928167507,nan
25,nan,nan,nan
26,nan,nan,nan
27,nan,nan,nan
28,0.6253060934,nan,-0.1068557839
29,nan,nan,nan
30,nan,nan,nan
31,nan,nan,nan
32,0.4410282097,0.7417533362,0.9979382747
33,nan,nan,nan
34,nan,nan,nan
35,nan,nan,nan
36,0.3945017855,nan,1.079292511
37,nan,nan,nan
38,nan,nan,nan
39,nan,nan,nan
40,0.2808408566,1.252442661,0.8423182131
41,nan,nan,nan
42,nan,nan,nan
43,nan,nan,nan
44,0.4046634144,nan,1.491181354
45,nan,nan,nan
46,nan,nan,nan
47,nan,nan,nan
48,0.5683751921,nan,0.6859298798
49,nan,nan,nan
50,nan,nan,nan
51,nan,nan,nan
52,0.5184759337,0.1938363,1.823370155
53,nan,nan,nan
54,nan,nan,nan
55,nan,nan,nan
56,nan,0.5103277482,1.032728832
57,nan,nan,nan
58,nan,nan,nan
59,nan,nan,nan
60,-0.061548341,0.5560468574,0.726468843
61,nan,nan,nan
62,nan,nan,nan
63,nan,nan,nan
64,0.3354615584,0.03052968228,1.084107613
65,nan,nan,nan
66,nan,nan,nan
67,nan,nan,nan
68,0.6181817258,0.06629636117,1.17515441
69,nan,nan,nan
70,nan,nan,nan
71,nan,nan,nan
72,0.6024454049,0.7072646371,0.4120845604
73,nan,nan,nan
74,nan,nan,nan
75,nan,nan,nan
76,0.4788307121,0.1044992679,0.9002557014
77,nan,nan,nan
78,nan,nan,nan
79,nan,nan,nan
80,nan,-0.9783079632,nan
81,nan,nan,nan
82,nan,nan,nan
83,nan,nan,nan
84,0.1146161847,-0.09097364867,0.256280058
85,nan,nan,nan
86,nan,nan,nan
87,nan,nan,nan
88,0.4903590997,-0.2947041014,0.6586178936
89,nan,nan,nan
90,nan,nan,nan
91,nan,nan,nan
92,0.5157809644,0.5861503719,0.7980575837
93,nan,nan,nan
94,nan,nan,nan
95,nan,nan,nan
96,0.7677714766,0.1634597347,0.7941295163
97,nan,nan,nan
98,nan,nan,nan
99,nan,nan,nan
100,0.1795821563,0.5312628563,nan
101,nan,nan,nan
102,nan,nan,nan
103,nan,nan,nan


==> figures/data/panel03.csv <==
method,rmse,rmse_ci,coverage,coverage_ci
1,0.3282600935,0.004416836927,89.77083333,0.7920936431
2,0.5740778287,0.01642167717,37.00694444,2.791139373
3,0.1451559937,0.004634650177,89.99305556,1.232397446
4,0.2178956741,0.006629233125,63.09722222,2.125544446
5,0.1260846012,0.00355772846,90.31944444,1.043675561
6,0.1409885403,0.003674220673,89.81944444,1.123879763
7,0.1299628129,0.003835957692,86.22222222,1.13504746
8,0.2814382392,0.004595801386,90.11805556,0.7628197873


==> figures/data/panel04.csv <==
method,rmse,rmse_ci,coverage,coverage_ci
1,0.3282600935,0.004416836927,89.77083333,0.7920936431
2,0.5740778287,0.01642167717,37.00694444,2.791139373
3,0.1451559937,0.004634650177,89.99305556,1.232397446
4,0.2178956741,0.006629233125,63.09722222,2.125544446
5,0.1260846012,0.00355772846,90.31944444,1.043675561
6,0.1409885403,0.003674220673,89.81944444,1.123879763
7,0.1299628129,0.003835957692,86.22222222,1.13504746
8,0.2814382392,0.004595801386,90.11805556,0.7628197873


==> figures/data/panel05.csv <==
scenario,Twin,EWMA,Uncorrected,NoSurvey
1,0.1260846012,0.1451559937,0.2178956741,0.1409885403
2,0.1407065146,0.1724842131,0.2896025931,0.1660097864
3,0.1338661556,0.1586234025,0.2577895241,0.1534597913
4,0.1559170155,0.1891260902,0.2352815236,0.1825536452


==> figures/data/panel06.csv <==
week,Gaussian,Rolling,ACI,PID
64,0.8754098361,0.8754098361,0.8754098361,0.8754098361
65,0.8714797525,0.8880360439,0.8880360439,0.8880360439
66,0.8660594534,0.8905649944,0.8905649944,0.88944266
67,0.8688002535,0.8912247167,0.8912247167,0.8903829659
68,0.8742200135,0.8965759879,0.8965759879,0.8952716724
69,0.8795757638,0.9004353968,0.9004353968,0.8987910536
70,0.8804925811,0.8997682647,0.8997682647,0.8983588277
71,0.886004779,0.9049201825,0.9049201825,0.9036869251
72,0.8864028306,0.9101105664,0.9101105664,0.908877309
73,0.8894345318,0.9122818833,0.9122818833,0.9110486259
74,0.8936432861,0.9135445095,0.9135445095,0.9127321276
75,0.8988113727,0.9149892622,0.9149892622,0.9141768802
76,0.9021776888,0.9155953259,0.9159972551,0.9151772657
77,0.9013833744,0.9143384481,0.9147403774,0.9143384481
78,0.9039406403,0.9160774415,0.9164793708,0.9160774415
79,0.9027805506,0.9136825037,0.914084433,0.9136825037
80,0.8773718539,0.8846990072,0.8851009364,0.8846990072
81,0.8509941639,0.8587071238,0.8591090531,0.8587071238
82,0.8207654057,0.831684446,0.8320863753,0.8320929428
83,0.7935940721,0.8103666166,0.8107685458,0.8107751133
84,0.7591227273,0.7873331803,0.7873331803,0.7873331803
85,0.7302240135,0.7680768791,0.7680768791,0.7680768791
86,0.7025340002,0.748973366,0.7494014482,0.748973366
87,0.6748801878,0.7316071951,0.7332688299,0.7316071951
88,0.6742064335,0.7403368233,0.7436324451,0.7403368233
89,0.6667230927,0.7492053273,0.752500949,0.7492053273
90,0.6580535776,0.754228733,0.7587912467,0.7542425336
91,0.6532158781,0.7608119801,0.766604002,0.7604159446
92,0.6538732603,0.7682433743,0.775277118,0.7682558356
93,0.6534673383,0.7722999319,0.7818171193,0.7727263004
94,0.655145982,0.7830216364,0.7941599219,0.7838578409
95,0.6506544841,0.7889936601,0.8000964761,0.7898298647
96,0.6481626541,0.7954642483,0.8074330774,0.7963004529
97,0.6472255913,0.798472507,0.8128375022,0.7997080726
98,0.6610000146,0.8123518322,0.8262461138,0.8131651005
99,0.6574210501,0.8146512424,0.8293787222,0.8158743468
100,0.6607173806,0.8194077835,0.8341230496,0.8206308879
101,0.6617696653,0.8321831162,0.8471578853,0.8329923133
102,0.6537229493,0.8330643977,0.8468069799,0.8334637587
103,0.6537330597,0.8352431901,0.850161107,0.8356425511


==> figures/data/panel07.csv <==
bin,Twinx,Twiny,EWMAx,EWMAy,Uncorrectedx,Uncorrectedy
0,0.07419420471,0.05818181818,0.07147311268,0.06422018349,0.07128902237,0.0704845815
1,0.1571684593,0.1508078995,0.1594007484,0.1591695502,0.1556116561,0.1421319797
2,0.2481234006,0.2042160738,0.2513199294,0.2169934641,0.2486372503,0.2136986301
3,0.3496729373,0.3589138135,0.3512393496,0.3772241993,0.3498192884,0.3290322581
4,0.4444232046,0.4564676617,0.4467076525,0.4659685864,0.4491831927,0.4657534247
5,0.5516885034,0.5643274854,0.5499626175,0.5494011976,0.550434426,0.5583333333
6,0.6444577677,0.6012145749,0.6435155469,0.6069246436,0.64414421,0.5790554415
7,0.7504440515,0.7155555556,0.7506389633,0.7336683417,0.7473565409,0.7020408163
8,0.8478870408,0.8642857143,0.8493138424,0.8287671233,0.8461857294,0.859375
9,0.9117350776,0.6666666667,0.9168239394,0.8421052632,0.9137898648,0.7619047619


==> figures/data/panel08.csv <==
policy,regret,ci
1,0.1145413886,0.08553954577
2,0.2925344039,0.2086774047
3,0.2480778458,0.02885640455


==> figures/data/panel09.csv <==
q,nll,ci
1.6,0.3296314811,0.01370537168
4.9,0.3196337932,0.01357099965
14.4,0.3375987513,0.01144009145


==> figures/data/panel10.csv <==
organizations,weeks,seconds,python_peak_mib
3,104,0.073483102,0.05936431885
6,104,0.144544525,0.1179122925
12,104,0.281751829,0.2349777222
24,104,0.566253881,0.4690856934
48,104,1.14372138,0.9374084473


==> figures/data/panel11.csv <==
action,estimate,truth,ci
1,0.3172004141,0.35,0.09744567598
2,0.4091829265,0.45,0.07010489987
3,0.1729520946,0.25,0.1094276091


==> figures/data/panel12.csv <==
method,brier,minus,plus
1,0.1703535417,0.01589669537,0.01947777478
2,0.134139311,0.0164622258,0.01710069335
3,0.1289005349,0.01575209989,0.0162945951
4,0.1292808389,0.01488063017,0.01566656852
5,0.129499409,0.01510664316,0.01490373699

